A New Adaptive Weighted Essentially Non-Oscillatory WENO-$\theta$ Scheme for Hyperbolic Conservation Laws

A new adaptive weighted essentially non-oscillatory WENO-$\theta$ scheme in the context of finite difference is proposed. Depending on the smoothness of the large stencil used in the reconstruction of the numerical flux, a parameter $\theta$ is set adaptively to switch the scheme between a 5th-order upwind and 6th-order central discretization. A new indicator $\tau^{\theta}$ measuring the smoothness of the large stencil is chosen among two candidates which are devised based on the possible highest-order variations of the reconstruction polynomials in $L^2$ sense. In addition, a new set of smoothness indicators $\tilde{\beta}_k$'s of the sub-stencils is introduced. These are constructed in a central sense with respect to the Taylor expansions around the point $x_{j}$. Numerical results show that the new scheme combines good properties of both 5th-order upwind schemes, e.g., WENO-JS ([Jiang and Shu, JCP 126 (1996)]), WENO-Z ([Borges et al., JCP 227 (2008)]), and 6th-order central schemes, e.g., WENO-NW6 ([Yamaleev and Carpenter, JCP 228 (2009)]), WENO-CU6 ([Hu el al., JCP 229 (2010)]). In particular, the new scheme captures discontinuities and resolves small-scaled structures much better than the 5th-order schemes; overcomes the loss of accuracy near some critical regions and is able to maintain symmetry which are drawbacks detected in the 6th-order ones.

==> err_ini1_2_3_new.txt <==
-----------------------------
Ini. cond. u_0(x) = sin(pi*x)
tf=1
-----------------------------

WENO-JS
nx     L1           order  L_inf        order
10     3.528E-002   -      2.965E-002   -
20     1.554E-003   4.50   1.458E-003   4.34
40     4.560E-005   5.09   4.597E-005   4.99
80     1.399E-006   5.03   1.476E-006   4.96
160    4.360E-008   5.00   4.361E-008   5.08
320    1.359E-009   5.00   1.278E-009   5.09

WENO-Z
nx     L1           order  L_inf        order
10     8.617E-003   - 5.   7023E-003    -
20     2.176E-004   5.31   1.824E-004   4.97
40     6.470E-006   5.07   5.209E-006   5.13
80     2.005E-007   5.01   1.583E-007   5.04
160    6.246E-009   5.00   4.910E-009   5.01
320    1.949E-010   5.00   1.531E-010   5.00

WENO-the6
nx     L1           order  L_inf        order
10     2.449E-003   -      2.009E-003   -
20     2.966E-005   6.34   2.110E-005   6.57
40     4.509E-007   6.04   3.404E-007   5.95
80     6.947E-009   6.02   5.350E-009   5.99
160    1.074E-010   6.02   8.351E-011   6.00
320    4.135E-013   8.02   3.610E-013   7.85

WENO-CU6
nx     L1           order  L_inf        order
10     2.084E-002   -      2.083E-002   -
20     1.443E-003   3.85   1.408E-003   3.89
40     3.079E-004   2.23   3.401E-004   2.05
80     3.046E-005   3.34   2.457E-005   3.79
160    3.560E-006   3.10   2.708E-006   3.18
320    4.065E-007   3.13   3.131E-007   3.11

WENO-ES6
nx     L1           order  L_inf        order
10     2.002E-003   -      1.585E-003   -
20     2.951E-005   6.08   2.132E-005   6.22
40     4.509E-007   6.03   3.409E-007   5.97
80     6.947E-009   6.02   5.349E-009   5.99
160    1.074E-010   6.02   8.351E-011   6.00
320    4.101E-013   8.03   3.546E-013   7.88


-----------------------------------------------------
Ini. cond. u_0(x) = (x+0.5)^2 * exp(-100*(x+0.5)^2)
tf=1
-----------------------------------------------------

WENO-JS
nx     L1           order  L_inf        order
10     1.283145056156912E-003 - 1.671440083197925E-003    -
20     7.681552393809022E-004 0.74 2.218118929355027E-003 0.41
40     4.781078902005192E-004 0.68 2.030022636962990E-003 0.13
80     1.258239821256691E-004 1.93 6.632050825200086E-004 1.61
160    5.331300178165800E-006 4.56 3.253263218297377E-005 4.35
320    1.255616287518413E-007 5.41 7.033240358119731E-007 5.53

WENO-Z
nx     L1           order  L_inf        order
10     1.119025748754059E-003 -  1.554020287002585E-003   -
20     7.467379565898294E-004 0.58 2.182870168349380E-003 0.49
40     4.287117437537851E-004 0.80 1.905305187746093E-003 0.20
80     7.049095167699366E-005 2.60 3.746652709940508E-004 2.35
160    3.122872509988426E-006 4.50 1.845841123335619E-005 4.34
320    9.832221554519482E-008 4.73 5.868718405917903E-007 4.72

WENO-the6
nx     L1           order  L_inf        order
10     1.122E-003   -      1.626E-003   -
20     7.389E-004   0.60   2.283E-003   0.49
40     4.811E-004   0.62   2.157E-003   0.08
80     5.388E-005   3.16   3.263E-004   2.72
160    7.539E-007   6.16   3.723E-006   6.45
320    1.252E-008   5.89   7.656E-008   5.55

WENO-CU6
nx     L1           order  L_inf        order
10     1.217E-003   -      1.852E-003   -
20     7.537E-004   0.69   2.222E-003   0.26
40     5.307E-004   0.51   2.187E-003   0.02
80     1.321E-004   2.00   6.965E-004   1.65
160    8.838E-006   3.90   5.050E-005   3.79
320    1.180E-006   2.67   7.595E-006   2.49

WENO-ES6
nx     L1           order  L_inf        order
10     1.122E-003   -      1.773E-003   -
20     7.467E-004   0.59   2.329E-003   0.39
40     5.051E-004   0.56   2.302E-003   0.01
80     4.061E-005   3.64   2.205E-004   3.38
160    6.425E-007   5.98   3.626E-006   5.93
320    1.050E-008   5.94   5.965E-008   5.93

-----------------------------------------------------
Ini. cond. u_0(x) = (x+0.5)^3 * exp(-100*(x+0.5)^2)
tf=1
-----------------------------------------------------

WENO-JS
nx     L1           order  L_inf        order
10     2.014031113026083E-004 - 3.627507271862482E-004    -
20     8.542409410804251E-005 1.24 2.183089784283950E-004 0.73
40     3.744042526249293E-005 1.19 9.902775865252412E-005 1.14
80     9.547421718237808E-006 1.97 4.142120833181018E-005 1.26
160    4.618708981852531E-007 4.37 2.423233637769186E-006 4.10
320    1.522422693265074E-008 4.92 8.122206043266543E-008 4.90

WENO-Z
nx     L1           order  L_inf        order
10     1.824030761235909E-004 - 3.956070968926156E-004    -
20     7.931378195916093E-005 1.20 2.724442353656750E-004 0.54
40     3.472430565218788E-005 1.19 1.014997586022223E-004 1.42
80     8.607107105361241E-006 2.01 3.988072784304972E-005 1.35
160    4.450002541182191E-007 4.27 2.558824570632412E-006 3.96
320    4.915396155050885E-008 3.18 8.389852774311887E-007 1.61

WENO-the6
nx     L1           order  L_inf        order
10     1.838E-004   -      4.132E-004   -
20     8.464E-005   1.12   2.915E-004   0.50
40     3.435E-005   1.30   1.365E-004   1.09
80     6.997E-006   2.30   3.589E-005   1.93
160    5.989E-007   3.55   7.487E-006   2.26
320    5.535E-008   3.44   1.352E-006   2.47

WENO-CU6
nx     L1           order  L_inf        order
10     1.880E-004   -      4.245E-004   -
20     9.800E-005   0.94   3.333E-004   0.35
40     4.453E-005   1.14   1.417E-004   1.23
80     1.662E-005   1.42   9.236E-005   0.62
160    1.765E-006   3.23   1.535E-005   2.59
320    2.819E-007   2.65   3.475E-006   2.14

WENO-ES6
nx     L1           order  L_inf        order
10     1.901E-004   -      4.336E-004   -
20     9.368E-005   1.02   3.138E-004   0.47
40     4.066E-005   1.20   1.434E-004   1.13
80     7.799E-006   2.38   4.547E-005   1.66
160    2.910E-007   4.74   3.124E-006   3.86
320    3.485E-008   3.06   6.763E-007   2.21






